Automating Unrealizability Logic: Hoare-Style Proof Synthesis for Infinite Sets of Programs

Automated verification of all members of a (potentially infinite) set of programs has the potential to be useful in program synthesis, as well as in verification of dynamically loaded code, concurrent code, and language properties. Existing techniques for verification of sets of programs are limited in scope and unable to create or use interpretable or reusable information about sets of programs. The consequence is that one cannot learn anything from one verification problem that can be used in another. Unrealizability Logic (UL), proposed by Kim et al. as the first Hoare-style proof system to prove properties over sets of programs (defined by a regular tree grammar), presents a theoretical framework that can express and use reusable insight. In particular, UL features nonterminal summaries -- inductive facts that characterize recursive nonterminals (analogous to procedure summaries in Hoare logic). In this work, we design the first UL proof synthesis algorithm, implemented as Wuldo. Specifically, we decouple the problem of deciding how to apply UL rules from the problem of synthesizing/checking nonterminal summaries by computing proof structure in a fully syntax-directed fashion. We show that Wuldo, when provided nonterminal summaries, can express and prove verification problems beyond the reach of existing tools, including establishing how infinitely many programs behave on infinitely many inputs. In some cases, Wuldo can even synthesize the necessary nonterminal summaries. Moreover, Wuldo can reuse previously proven nonterminal summaries across verification queries, making verification 1.96 times as fast as when summaries are instead proven from scratch.

==> figs/summary_reuse.dat <==
Index 'MAXNoCtx' 'MAXCtx' 'ADDNoCtx' 'ADDCtx' 'XORNoCtx' 'XORCtx' 'NANDNoCtx' 'NANDCtx' 'BVANDCtx' 'BVANDNoCtx' 'FROBCtx' 'FROBNoCtx' 'INTERVALCtx' 'INTERVALNoCtx'
1	0.391	0.188	0.351	0.185	0.354	0.18	0.346	0.181    0.918   1.979   0.219   1.285   0.697   2.383
2	0.412	0.199	0.38	0.194	0.375	0.184	0.366	0.206    1.06    2.423   0.197   1.337   1.491   4.727
3	0.447	0.196	0.381	0.189	0.378	0.191	0.372	0.194   0.749   1.823   0.205   1.364   1.054   4.458
4	0.45	0.202	0.365	0.195	0.366	0.192	0.382	0.191    1.037   2.399   0.203   1.368   0.893   4.621
5	0.423	0.201	0.406	0.215	0.373	0.2	0.378	0.193 0.799   2.828   0.269   1.341   1.236   6.204
6	0.435	0.207	0.392	0.202	0.371	0.2	0.382	0.21  0.807   2.515   0.304   1.401   1.287   7.483
7	0.434	0.197	0.38	0.192	0.391	0.189	0.372	0.196    0.98    2.634   0.382   1.471   2.465   8.815
8	0.452	0.212	0.389	0.197	0.39	0.189	0.375	0.212
9	0.475	0.209	0.382	0.214	0.37	0.189	0.392	0.199
10	0.462	0.207	0.385	0.197	0.384	0.192	0.381	0.198
11	0.459	0.21	0.401	0.204	0.392	0.197	0.403	0.198
12	0.396	0.185	0.341	0.183	0.35	0.182	0.351	0.197
13	0.456	0.198	0.398	0.206	0.42	0.19	0.42	0.203
14	0.462	0.204	0.409	0.199	0.418	0.196	0.403	0.196
15	0.483	0.21	0.425	0.207	0.384	0.198	0.396	0.219
16	0.488	0.208	0.403	0.221	0.395	0.198	0.418	0.21
17	0.502	0.208	0.396	0.224	0.395	0.205	0.415	0.213
18	0.498	0.222	0.431	0.208	0.415	0.197	0.413	0.212
19	0.491	0.215	0.425	0.209	0.411	0.194	0.411	0.214
20	0.487	0.229	0.425	0.219	0.41	0.198	0.439	0.214
21	0.532	0.221	0.443	0.221	0.424	0.198	0.439	0.209
22	0.553	0.239	0.445	0.212	0.409	0.205	0.427	0.219
23	0.433	0.186	0.356	0.193	0.372	0.178	0.361	0.187
24	0.526	0.226	0.458	0.217	0.422	0.213	0.432	0.215
25	0.5	0.221	0.422	0.219	0.435	0.203	0.437	0.225
26	0.508	0.227	0.436	0.22	0.417	0.202	0.446	0.239
27	0.529	0.22	0.445	0.232	0.437	0.211	0.451	0.216
28	0.514	0.228	0.443	0.229	0.459	0.209	0.441	0.226
29	0.531	0.257	0.474	0.236	0.454	0.235	0.453	0.221
30	0.561	0.259	0.442	0.219	0.437	0.211	0.456	0.241
31	0.541	0.252	0.463	0.224	0.437	0.21	0.458	0.232
32	0.524	0.248	0.456	0.231	0.436	0.212	0.465	0.255
33	0.538	0.25	0.464	0.23	0.465	0.216	0.462	0.229
34	0.422	0.202	0.373	0.186	0.377	0.185	0.346	0.182
35	0.573	0.265	0.466	0.245	0.448	0.24	0.471	0.232
36	0.564	0.259	0.476	0.239	0.45	0.218	0.484	0.237
37	0.57	0.257	0.48	0.256	0.447	0.239	0.477	0.244
38	0.615	0.261	0.527	0.269	0.462	0.233	0.465	0.262
39	0.608	0.28	0.473	0.269	0.487	0.233	0.466	0.244
40	0.611	0.282	0.484	0.264	0.464	0.225	0.499	0.249
41	0.599	0.276	0.508	0.265	0.469	0.23	0.505	0.263
42	0.601	0.307	0.479	0.261	0.475	0.244	0.501	0.262
43	0.613	0.276	0.541	0.289	0.511	0.252	0.489	0.27
44	0.6	0.279	0.503	0.267	0.473	0.241	0.521	0.273
45	0.419	0.199	0.351	0.186	0.359	0.194	0.369	0.182
46	0.604	0.29	0.51	0.265	0.492	0.239	0.519	0.272
47	0.633	0.302	0.523	0.266	0.484	0.249	0.518	0.275
48	0.643	0.301	0.528	0.279	0.512	0.241	0.569	0.284
49	0.691	0.293	0.536	0.279	0.502	0.242	0.545	0.274
50	0.664	0.306	0.551	0.279	0.489	0.245	0.534	0.3
51	0.635	0.303	0.558	0.324	0.523	0.248	0.531	0.28
52	0.7	0.309	0.546	0.294	0.53	0.256	0.542	0.315
53	0.719	0.312	0.542	0.286	0.521	0.254	0.566	0.313
54	0.685	0.361	0.556	0.298	0.516	0.268	0.573	0.338
55	0.671	0.35	0.586	0.32	0.528	0.27	0.563	0.313
56	0.407	0.205	0.364	0.183	0.366	0.201	0.361	0.194
57	0.698	0.386	0.585	0.306	0.565	0.273	0.574	0.325
58	0.723	0.376	0.574	0.313	0.535	0.273	0.584	0.322
59	0.75	0.359	0.584	0.314	0.523	0.268	0.578	0.312
60	0.713	0.357	0.608	0.324	0.526	0.276	0.597	0.316
61	0.731	0.371	0.613	0.322	0.573	0.278	0.649	0.357
62	0.756	0.359	0.612	0.359	0.56	0.289	0.596	0.359
63	0.779	0.424	0.594	0.343	0.557	0.301	0.598	0.403
64	0.776	0.367	0.604	0.349	0.577	0.3	0.615	0.335
65	0.794	0.373	0.613	0.378	0.571	0.303	0.644	0.358
66	0.79	0.419	0.64	0.35	0.557	0.293	0.649	0.363
67	0.418	0.194	0.399	0.185	0.364	0.186	0.369	0.186
68	0.828	0.408	0.638	0.356	0.579	0.318	0.665	0.386
69	0.806	0.415	0.63	0.36	0.609	0.318	0.653	0.403
70	0.785	0.423	0.638	0.372	0.571	0.309	0.672	0.366
71	0.842	0.421	0.656	0.383	0.594	0.32	0.714	0.397
72	0.831	0.433	0.704	0.388	0.633	0.321	0.742	0.403
73	0.813	0.435	0.73	0.394	0.62	0.32	0.662	0.403
74	0.856	0.467	0.68	0.409	0.615	0.328	0.72	0.4
75	0.914	0.46	0.684	0.396	0.632	0.323	0.723	0.444
76	0.895	0.445	0.704	0.398	0.648	0.348	0.698	0.434
77	0.874	0.549	0.699	0.429	0.63	0.348	0.723	0.41
78	0.417	0.19	0.368	0.184	0.359	0.194	0.371	0.183
79	0.907	0.512	0.721	0.428	0.649	0.342	0.755	0.424
80	0.942	0.483	0.746	0.437	0.725	0.37	0.746	0.436
81	0.877	0.489	0.749	0.424	0.632	0.352	0.778	0.459
82	0.954	0.534	0.764	0.437	0.649	0.36	0.75	0.447
83	0.996	0.536	0.747	0.465	0.688	0.379	0.755	0.443
84	0.983	0.529	0.785	0.456	0.668	0.386	0.839	0.461
85	0.966	0.512	0.76	0.454	0.701	0.365	0.783	0.505
86	0.975	0.571	0.794	0.46	0.713	0.391	0.841	0.496
87	1.039	0.544	0.796	0.491	0.701	0.415	0.843	0.502
88	0.998	0.552	0.786	0.532	0.696	0.401	0.838	0.511
89	0.447	0.189	0.363	0.189	0.383	0.193	0.36	0.19
90	1.006	0.593	0.798	0.502	0.769	0.406	0.842	0.541
91	1.068	0.601	0.845	0.498	0.712	0.402	0.845	0.535
92	1.045	0.583	0.799	0.509	0.746	0.425	0.886	0.521
93	1.008	0.592	0.824	0.53	0.757	0.41	0.896	0.554
94	1.075	0.645	0.873	0.527	0.751	0.427	0.874	0.571
95	1.082	0.614	0.853	0.519	0.757	0.443	0.89	0.587
96	1.13	0.652	0.851	0.563	0.765	0.456	0.902	0.603
97	1.096	0.648	0.845	0.563	0.758	0.451	0.973	0.594
98	1.196	0.708	0.842	0.543	0.8	0.462	0.995	0.622
99	1.088	0.661	0.908	0.543	0.809	0.461	0.995	0.579
100	0.46	0.185	0.37	0.188	0.364	0.206	0.394	0.188
